UDON: A case for offloading to general purpose compute on CXL memory

Upcoming CXL-based disaggregated memory devices feature special purpose units to offload compute to near-memory. In this paper, we explore opportunities for offloading compute to general purpose cores on CXL memory devices, thereby enabling a greater utility and diversity of offload. We study two classes of popular memory intensive applications: ML inference and vector database as candidates for computational offload. The study uses Arm AArch64-based dual-socket NUMA systems to emulate CXL type-2 devices. Our study shows promising results. With our ML inference model partitioning strategy for compute offload, we can place up to 90% data in remote memory with just 20% performance trade-off. Offloading Hierarchical Navigable Small World (HNSW) kernels in vector databases can provide upto 6.87$\times$ performance improvement with under 10% offload overhead.

==> outline/hierarchy.txt <==




World is changing to use more disagg.

CXL attached memory will be higher latency coherent memory, farther away from core.
CXL's own numbers on this, referenced numbers on this (150ns minimum).

Pond paper reference\cite{pond.asplos23}, specific justifications for this kind of disaggregation.
Include other studies on catagorizing workloads.

For function offloading, we look to prior work \cite{twochains} \cite{threechains}.

2. background: 
  2.1 cloud data center is more disaggregated.. 
    - heterogenuous workloads: lightweight service, machine learning
      change rapidly: ML applications, chatGPT
    - better TCO, utility
    - disaggregated resources, pooling CPU
      -> storage, networking capacity, accelerator and more
  2.2 memory disaggregation is attractive
    - in particular, memory utilization is low.. 20%? 
    - memory pooling, far memory addressing this issue
    - several protocols for that RDMA, CXL
  ==> disaggregation, memory disaggregation is the future move. 
  2.3 CXL
    - proposed by XX, widely acknowledged by XX, based on PCIE
    - several versions, .cache, .io, .mem
      in particular, .mem is for disaggregation purpose ??? (do we have .coherence here? )
    - hardware product will be released soon, but currently several work does simulation for characteristic measurement
      = related work about it
      = higher latency, farther away from core, some numbers (150ns)
      = current evaluations: NUMA node, zNUMA, FPGA implementation and etc. 
  ==> CXL is a great protocol supporting memory disaggregation
  2.4 memory disaggregation solutions and applications
    - many works for disaggregated memory or far memory
      = application characteristics: what to put into the far
      = how to manage the far memory
    - other works about disaggregated memory
      = offloading
      = fault tolerance
  ==> open questions: 
      1) what kind of effect on applications? (diff app will affect differently)
      2) how do we address this effect? (we offer offloading)










